Common Denominator for Value and Expectation No-go Theorems: Extended Abstract

Hidden-variable (HV) theories allege that a quantum state describes an ensemble of systems distinguished by the values of hidden variables. No-go theorems assert that HV theories cannot match the predictions of quantum theory. The present work started with repairing flaws in the literature on no-go theorems asserting that HV theories cannot predict the expectation values of measurements. That literature gives one an impression that expectation no-go theorems subsume the time-honored no-go theorems asserting that HV theories cannot predict the possible values of measurements. But the two approaches speak about different kinds of measurement. This hinders comparing them to each other. Only projection measurements are common to both. Here, we sharpen the results of both approaches so that only projection measurements are used. This allows us to clarify the similarities and differences between the two approaches. Neither one dominates the other.

==> abstract.txt <==
This is a extended abstract of our presentation at QPL 2017. While hidden-variable  theories interprete a quantum state as an ensemble of systems distinguished by the values of hidden variables, no-go theorems establish that hidden-variable theories cannot possibly match the predictions of quantum mechanics. The present work was provoked by the literature on no-go theorems which establish that hidden-variable theories cannot predict the expectation of observables. That literature gives one a strong impression that the expectation no-go theorems subsume the time-honored no-go theorems establishing that hidden-variable theories cannot predict the possible values of observables. But the two approaches speak about different kinds of measurement. This hinders comparing them to each other.  Only projection measurements are common to both. We sharpen the results of both approaches so that only projection measurements are used.  This allows us to clarify the similarities and differences between the two approaches. Neither one subsumes the other.
